Simulation of Graphene Nanoplatelets for NO$_{2}$ and CO Gas Sensing at Room Temperature

This work reports the modeling and simulation of gas sensors made from pristine graphene nanoplatelets (P-GnPs) using COMSOL Multiphysics software. The mass balance equation was solved while including contributions of electromigration flux. An example GnP-based gas sensor was simulated to undergo exposure to NO2 and CO gases at different concentrations to understand the effects of adsorption. Various electrical properties and the overall sensor responses were also studied as a function of gas concentration in order to determine how viable such sensors could be for target gases. The results herein show that the resistance of the P-GnP-based gas sensor decreases when exposed to NO2 gas whereas an opposite trend is seen when CO gas is used for exposures, ultimately suggesting that the P-GnPs exhibit p-type behavior. Sensitivities of 23 % and 60 % were achieved when the P-GnP-based gas sensor was exposed to 10 mol/m3 concentration of NO2 and CO at room temperature, respectively. The data heavily suggest that a higher sensitivity towards CO may be observed in future sensors. These simulations will benefit research efforts by providing a method for predicting the behavior of GnP-based gas sensors.

==> HWU-3 Draft_CORRECTED/New_References_for_Olasunbo.txt <==
References to add

Alpha
K. Kalaitzidou, H. Fukushima, L.T. Drzal, "Multifunctional polypropylene composites produced by incorporation of exfoliated graphite nanoplatelets" Carbon N Y, 45 (2007), pp. 1446-1452.

Bravo
S. Kim, I. Do, L.T. Drzal, "Multifunctional xGnP/LLDPE nanocomposites prepared by solution compounding using various screw rotating systems," Macromol. Mater. Eng., 294 (2009), pp. 196-205.

Charlie
A.F. Rigosi, M. Kruskopf, H. M. Hill, H. Jin, B.Y. Wu, P.E. Johnson, S. Zhang, M. Berilla, A.R. Hight Walker, C.A. Hacker, D.B. Newell, and R.E. Elmquist. "Gateless and reversible Carrier density tunability in epitaxial graphene devices functionalized with chromium tricarbonyl." Carbon. 142 (2019), pp. 468-74. 

Delta
A.F. Rigosi, D. Patel, M. Marzano, M. Kruskopf, H.M. Hill, H. Jin, J. Hu, A.R. Hight Walker, M. Ortolano, L. Callegaro, C.T. Liang. "Atypical quantized resistances in millimeter-scale epitaxial graphene pn junctions." Carbon. 154 (2019), pp. 230-7.

Echo 
A.F. Rigosi and R.E. Elmquist. "The quantum Hall effect in the era of the new SI." Semiconductor science and technology. 34 (2019), pp. 093004.

Foxtrot
Farinre OZ, Alghamdi H, Kelley ML, Biacchi AJ, Davydov AV, Hacker CA, Rigosi AF, Misra P. A Comprehensive Study on the Spectroscopic Characterization and Molecular Dynamics Simulation of Pristine and Functionalized Graphene Nanoplatelets for Gas Sensing Applications. arXiv preprint arXiv:2201.04683. 2022 Jan 12.


==> New_References_for_Olasunbo.txt <==
References to add

Alpha
K. Kalaitzidou, H. Fukushima, L.T. Drzal, "Multifunctional polypropylene composites produced by incorporation of exfoliated graphite nanoplatelets" Carbon N Y, 45 (2007), pp. 1446-1452.

Bravo
S. Kim, I. Do, L.T. Drzal, "Multifunctional xGnP/LLDPE nanocomposites prepared by solution compounding using various screw rotating systems," Macromol. Mater. Eng., 294 (2009), pp. 196-205.

Charlie
A.F. Rigosi, M. Kruskopf, H. M. Hill, H. Jin, B.Y. Wu, P.E. Johnson, S. Zhang, M. Berilla, A.R. Hight Walker, C.A. Hacker, D.B. Newell, and R.E. Elmquist. "Gateless and reversible Carrier density tunability in epitaxial graphene devices functionalized with chromium tricarbonyl." Carbon. 142 (2019), pp. 468-74. 

Delta
A.F. Rigosi, D. Patel, M. Marzano, M. Kruskopf, H.M. Hill, H. Jin, J. Hu, A.R. Hight Walker, M. Ortolano, L. Callegaro, C.T. Liang. "Atypical quantized resistances in millimeter-scale epitaxial graphene pn junctions." Carbon. 154 (2019), pp. 230-7.

Echo 
A.F. Rigosi and R.E. Elmquist. "The quantum Hall effect in the era of the new SI." Semiconductor science and technology. 34 (2019), pp. 093004.

Foxtrot
Farinre OZ, Alghamdi H, Kelley ML, Biacchi AJ, Davydov AV, Hacker CA, Rigosi AF, Misra P. A Comprehensive Study on the Spectroscopic Characterization and Molecular Dynamics Simulation of Pristine and Functionalized Graphene Nanoplatelets for Gas Sensing Applications. arXiv preprint arXiv:2201.04683. 2022 Jan 12.

